Not So Fast Kepler-1513: A Perturbing Planetary Interloper in the Exomoon Corridor

Transit Timing Variations (TTVs) can be induced by a range of physical phenomena, including planet-planet interactions, planet-moon interactions, and stellar activity. Recent work has shown that roughly half of moons would induce fast TTVs with a short period in the range of two-to-four orbits of its host planet around the star. An investigation of the Kepler TTV data in this period range identified one primary target of interest, Kepler-1513 b. Kepler-1513 b is a $8.05^{+0.58}_{-0.40}$ $R_\oplus$ planet orbiting a late G-type dwarf at $0.53^{+0.04}_{-0.03}$ AU. Using Kepler photometry, this initial analysis showed that Kepler-1513 b's TTVs were consistent with a moon. Here, we report photometric observations of two additional transits nearly a decade after the last Kepler transit using both ground-based observations and space-based photometry with TESS. These new transit observations introduce a previously undetected long period TTV, in addition to the original short period TTV signal. Using the complete transit dataset, we investigate whether a non-transiting planet, a moon, or stellar activity could induce the observed TTVs. We find that only a non-transiting perturbing planet can reproduce the observed TTVs. We additionally perform transit origami on the Kepler photometry, which independently applies pressure against a moon hypothesis. Specifically, we find that Kepler-1513 b's TTVs are consistent with an exterior non-transiting $\sim$Saturn mass planet, Kepler-1513 c, on a wide orbit, $\sim$5$\%$ outside a 5:1 period ratio with Kepler-1513 b. This example introduces a previously unidentified cause for planetary interlopers in the exomoon corridor, namely an insufficient baseline of observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
